Angular momentum evolution of bulge stars in disc galaxies in NIHAO

We study the origin of bulge stars and their angular momentum (AM) evolution in 10 spiral galaxies with baryonic masses above $10^{10}$M$_\odot$ in the NIHAO galaxy formation simulations. The simulated galaxies are in good agreement with observations of the relation between specific AM and mass of the baryonic component and the stellar bulge-to-total ratio ($B/T$). We divide the star particles at $z=0$ into disc and bulge components using a hybrid photometric/kinematic decomposition method that identifies all central mass above an exponential disc profile as the `bulge'. By tracking the bulge star particles back in time, we find that on average 95\% of the bulge stars formed {\it in situ}, 3\% formed {\it ex situ} in satellites of the same halo, and only 2\% formed {\it ex situ} in external galaxies. The evolution of the AM distribution of the bulge stars paints an interesting picture: the higher the final $B/T$ ratio, the more the specific AM remains preserved during the bulge formation. In all cases, bulge stars migrate significantly towards the central region, reducing their average galactocentric radius by roughly a factor 2, independently of the final $B/T$ value. However, in the higher $B/T$ ($\gtrsim0.2$) objects, the velocity of the bulge stars increases and the AM of the bulge is almost conserved, whereas at lower $B/T$ values, the velocity of the bulge stars decreases and the AM of bulge reduces. The correlation between the evolution of the AM and $B/T$ suggests that bulge and disc formation are closely linked and cannot be treated as independent processes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
